LiteVAE: Lightweight and Efficient Variational Autoencoders for Latent Diffusion Models

Advances in latent diffusion models (LDMs) have revolutionized high-resolution image generation, but the design space of the autoencoder that is central to these systems remains underexplored. In this paper, we introduce LiteVAE, a new autoencoder design for LDMs, which leverages the 2D discrete wavelet transform to enhance scalability and computational efficiency over standard variational autoencoders (VAEs) with no sacrifice in output quality. We investigate the training methodologies and the decoder architecture of LiteVAE and propose several enhancements that improve the training dynamics and reconstruction quality. Our base LiteVAE model matches the quality of the established VAEs in current LDMs with a six-fold reduction in encoder parameters, leading to faster training and lower GPU memory requirements, while our larger model outperforms VAEs of comparable complexity across all evaluated metrics (rFID, LPIPS, PSNR, and SSIM).

==> code/lion-vs-adam.csv <==
"Step","hearty-totem-439 - train_metrics/lpips","hearty-totem-439 - train_metrics/lpips__MIN","hearty-totem-439 - train_metrics/lpips__MAX","azure-butterfly-427 - train_metrics/lpips","azure-butterfly-427 - train_metrics/lpips__MIN","azure-butterfly-427 - train_metrics/lpips__MAX"
"0","0.7958037257194519","0.7958037257194519","0.7958037257194519","0.7994415163993835","0.7994415163993835","0.7994415163993835"
"500","0.686362997174263","0.686362997174263","0.686362997174263","0.7013162428736687","0.7013162428736687","0.7013162428736687"
"1000","0.5902667652964592","0.5902667652964592","0.5902667652964592","0.6332748844027519","0.6332748844027519","0.6332748844027519"
"1500","0.4670261405110359","0.4670261405110359","0.4670261405110359","0.5992876434922219","0.5992876434922219","0.5992876434922219"
"2000","0.366999047011137","0.366999047011137","0.366999047011137","0.57523067638278","0.57523067638278","0.57523067638278"
"2500","0.3093266054391861","0.3093266054391861","0.3093266054391861","0.5399853762686253","0.5399853762686253","0.5399853762686253"
"3000","0.26572999019920823","0.26572999019920823","0.26572999019920823","0.5084466625750065","0.5084466625750065","0.5084466625750065"
"3500","0.22898125222325325","0.22898125222325325","0.22898125222325325","0.4770145972669125","0.4770145972669125","0.4770145972669125"
"4000","0.19755670304596423","0.19755670304596423","0.19755670304596423","0.4392099051773548","0.4392099051773548","0.4392099051773548"
"4500","0.17672059901058673","0.17672059901058673","0.17672059901058673","0.40691307601332666","0.40691307601332666","0.40691307601332666"
"5000","0.1604046464934945","0.1604046464934945","0.1604046464934945","0.3714176300168037","0.3714176300168037","0.3714176300168037"
"5500","0.14777481500804424","0.14777481500804424","0.14777481500804424","0.34238226726651194","0.34238226726651194","0.34238226726651194"
"6000","0.13603745753318072","0.13603745753318072","0.13603745753318072","0.3171880818158388","0.3171880818158388","0.3171880818158388"
"6500","0.12767769542336463","0.12767769542336463","0.12767769542336463","0.29471757815778254","0.29471757815778254","0.29471757815778254"
"7000","0.12090447191894055","0.12090447191894055","0.12090447191894055","0.2785796271562576","0.2785796271562576","0.2785796271562576"
"7500","0.11642147280275822","0.11642147280275822","0.11642147280275822","0.26638974983990193","0.26638974983990193","0.26638974983990193"
"8000","0.11208578280359506","0.11208578280359506","0.11208578280359506","0.25475277414917946","0.25475277414917946","0.25475277414917946"
"8500","0.10844957612454892","0.10844957612454892","0.10844957612454892","0.24618635426461696","0.24618635426461696","0.24618635426461696"
"9000","0.10593394669890403","0.10593394669890403","0.10593394669890403","0.23740264430642127","0.23740264430642127","0.23740264430642127"
"9500","0.10358020646125078","0.10358020646125078","0.10358020646125078","0.22714449247717858","0.22714449247717858","0.22714449247717858"
"10000","0.10083756646513939","0.10083756646513939","0.10083756646513939","0.2191296508461237","0.2191296508461237","0.2191296508461237"
"10500","0.09940124213695527","0.09940124213695527","0.09940124213695527","0.21148353704810144","0.21148353704810144","0.21148353704810144"
"11000","0.09728844268247486","0.09728844268247486","0.09728844268247486","0.20318545691668988","0.20318545691668988","0.20318545691668988"
"11500","0.09527351903915406","0.09527351903915406","0.09527351903915406","0.19691766220331192","0.19691766220331192","0.19691766220331192"
"12000","0.09316637898609043","0.09316637898609043","0.09316637898609043","0.1914237176477909","0.1914237176477909","0.1914237176477909"
"12500","0.09220849500596523","0.09220849500596523","0.09220849500596523","0.1858128563016653","0.1858128563016653","0.1858128563016653"
"13000","0.09113392433151603","0.09113392433151603","0.09113392433151603","0.1791470476537943","0.1791470476537943","0.1791470476537943"
"13500","0.09009954550862312","0.09009954550862312","0.09009954550862312","0.1728845559284091","0.1728845559284091","0.1728845559284091"
"14000","0.08842649764195085","0.08842649764195085","0.08842649764195085","0.16774383365362883","0.16774383365362883","0.16774383365362883"
"14500","0.0882841546870768","0.0882841546870768","0.0882841546870768","0.16401342649012804","0.16401342649012804","0.16401342649012804"
"15000","0.08794879618287087","0.08794879618287087","0.08794879618287087","0.1600546901151538","0.1600546901151538","0.1600546901151538"
"15500","0.08621289671212434","0.08621289671212434","0.08621289671212434","0.15628034917265177","0.15628034917265177","0.15628034917265177"
"16000","0.08593273381143808","0.08593273381143808","0.08593273381143808","0.15309780640155077","0.15309780640155077","0.15309780640155077"
"16500","0.08393284775316716","0.08393284775316716","0.08393284775316716","0.14928934177011252","0.14928934177011252","0.14928934177011252"
"17000","0.08364738823473454","0.08364738823473454","0.08364738823473454","0.14656909423321485","0.14656909423321485","0.14656909423321485"
"17500","0.08308424536511302","0.08308424536511302","0.08308424536511302","0.1432268923819065","0.1432268923819065","0.1432268923819065"
"18000","0.08200620744749904","0.08200620744749904","0.08200620744749904","0.1399374385625124","0.1399374385625124","0.1399374385625124"
"18500","0.08250857334583998","0.08250857334583998","0.08250857334583998","0.13802748590707778","0.13802748590707778","0.13802748590707778"
"19000","0.08275719463452696","0.08275719463452696","0.08275719463452696","0.13371247071027756","0.13371247071027756","0.13371247071027756"
"19500","0.08149929277226328","0.08149929277226328","0.08149929277226328","0.13155719982087613","0.13155719982087613","0.13155719982087613"
"20000","0.08058979843556881","0.08058979843556881","0.08058979843556881","0.12958445750176906","0.12958445750176906","0.12958445750176906"
"20500","0.07983171388506889","0.07983171388506889","0.07983171388506889","0.12733279773592948","0.12733279773592948","0.12733279773592948"
"21000","0.07993925593793393","0.07993925593793393","0.07993925593793393","0.12519592221081258","0.12519592221081258","0.12519592221081258"
"21500","0.079588793233037","0.079588793233037","0.079588793233037","0.12375579830259084","0.12375579830259084","0.12375579830259084"
"22000","0.07906730150803924","0.07906730150803924","0.07906730150803924","0.12229056158661843","0.12229056158661843","0.12229056158661843"
"22500","0.07870532109960914","0.07870532109960914","0.07870532109960914","0.12171725641191006","0.12171725641191006","0.12171725641191006"
"23000","0.07850658858940006","0.07850658858940006","0.07850658858940006","0.11916793598234654","0.11916793598234654","0.11916793598234654"
"23500","0.07722143010050059","0.07722143010050059","0.07722143010050059","0.11913270051032304","0.11913270051032304","0.11913270051032304"
"24000","0.07703849874064327","0.07703849874064327","0.07703849874064327","0.11721406372636557","0.11721406372636557","0.11721406372636557"
"24500","0.07622957132384181","0.07622957132384181","0.07622957132384181","0.11536384048312902","0.11536384048312902","0.11536384048312902"
"25000","0.07678424191102386","0.07678424191102386","0.07678424191102386","0.1147257306650281","0.1147257306650281","0.1147257306650281"
"25500","0.07693277613073587","0.07693277613073587","0.07693277613073587","0.11443066848069429","0.11443066848069429","0.11443066848069429"
"26000","0.07552558674290777","0.07552558674290777","0.07552558674290777","0.1129235110655427","0.1129235110655427","0.1129235110655427"
"26500","0.07622184785827994","0.07622184785827994","0.07622184785827994","0.11229774870723486","0.11229774870723486","0.11229774870723486"
"27000","0.07502818565443158","0.07502818565443158","0.07502818565443158","0.11138899795711041","0.11138899795711041","0.11138899795711041"
"27500","0.07534608862549066","0.07534608862549066","0.07534608862549066","0.11136617071926594","0.11136617071926594","0.11136617071926594"
"28000","0.07420100479200482","0.07420100479200482","0.07420100479200482","0.10951194681227207","0.10951194681227207","0.10951194681227207"
"28500","0.0748528010584414","0.0748528010584414","0.0748528010584414","0.10985117089003324","0.10985117089003324","0.10985117089003324"
"29000","0.07438290349021554","0.07438290349021554","0.07438290349021554","0.10893390811979771","0.10893390811979771","0.10893390811979771"
"29500","0.07450926256924868","0.07450926256924868","0.07450926256924868","0.10788206524774432","0.10788206524774432","0.10788206524774432"
"30000","0.07379115553572774","0.07379115553572774","0.07379115553572774","0.10679364814609289","0.10679364814609289","0.10679364814609289"
"30500","0.07387791147828102","0.07387791147828102","0.07387791147828102","0.10464001359045505","0.10464001359045505","0.10464001359045505"
"31000","0.07342873101308942","0.07342873101308942","0.07342873101308942","0.10359678646922112","0.10359678646922112","0.10359678646922112"
"31500","0.07343153980001807","0.07343153980001807","0.07343153980001807","0.10217217176407575","0.10217217176407575","0.10217217176407575"
"32000","0.07312136941403151","0.07312136941403151","0.07312136941403151","0.10070626597106457","0.10070626597106457","0.10070626597106457"
"32500","0.07303802653774619","0.07303802653774619","0.07303802653774619","0.10081586765125394","0.10081586765125394","0.10081586765125394"
"33000","0.07265182311832905","0.07265182311832905","0.07265182311832905","0.09990965260565281","0.09990965260565281","0.09990965260565281"
"33500","0.07279129866138101","0.07279129866138101","0.07279129866138101","0.09870962405204772","0.09870962405204772","0.09870962405204772"
"34000","0.07254097011685372","0.07254097011685372","0.07254097011685372","0.09785753382742404","0.09785753382742404","0.09785753382742404"
"34500","0.07246066319197417","0.07246066319197417","0.07246066319197417","0.09719308554008603","0.09719308554008603","0.09719308554008603"
"35000","0.07145375414565205","0.07145375414565205","0.07145375414565205","0.09523699846118688","0.09523699846118688","0.09523699846118688"
"35500","0.07153954581171275","0.07153954581171275","0.07153954581171275","0.09522126561030746","0.09522126561030746","0.09522126561030746"
"36000","0.07321324179694057","0.07321324179694057","0.07321324179694057","0.09453424319252372","0.09453424319252372","0.09453424319252372"
"36500","0.07161722695827484","0.07161722695827484","0.07161722695827484","0.09447603717446328","0.09447603717446328","0.09447603717446328"
"37000","0.07117783091962337","0.07117783091962337","0.07117783091962337","0.09363236540555954","0.09363236540555954","0.09363236540555954"
"37500","0.07081510385870933","0.07081510385870933","0.07081510385870933","0.09319085719063878","0.09319085719063878","0.09319085719063878"
"38000","0.07213498915731907","0.07213498915731907","0.07213498915731907","0.09252686837688089","0.09252686837688089","0.09252686837688089"
"38500","0.07173140802979469","0.07173140802979469","0.07173140802979469","0.09155089592933655","0.09155089592933655","0.09155089592933655"
"39000","0.07147354546561838","0.07147354546561838","0.07147354546561838","0.09160926424711943","0.09160926424711943","0.09160926424711943"
"39500","0.07155025960505008","0.07155025960505008","0.07155025960505008","0.09067164895683527","0.09067164895683527","0.09067164895683527"
"40000","0.07208733003214002","0.07208733003214002","0.07208733003214002","0.09065170853957534","0.09065170853957534","0.09065170853957534"
"40500","0.07098692869395018","0.07098692869395018","0.07098692869395018","0.08990958002209663","0.08990958002209663","0.08990958002209663"
"41000","0.06974392454698682","0.06974392454698682","0.06974392454698682","0.08979144015535712","0.08979144015535712","0.08979144015535712"
"41500","0.07004547091573476","0.07004547091573476","0.07004547091573476","0.08980107793956996","0.08980107793956996","0.08980107793956996"
"42000","0.07055649365112185","0.07055649365112185","0.07055649365112185","0.09029255591705442","0.09029255591705442","0.09029255591705442"
"42500","0.06920987162739038","0.06920987162739038","0.06920987162739038","0.08880629731342196","0.08880629731342196","0.08880629731342196"
"43000","0.06934705725312233","0.06934705725312233","0.06934705725312233","0.08863515653833746","0.08863515653833746","0.08863515653833746"
"43500","0.07003196491673588","0.07003196491673588","0.07003196491673588","0.08835901344195009","0.08835901344195009","0.08835901344195009"
"44000","0.06896671898290516","0.06896671898290516","0.06896671898290516","0.08684160042181611","0.08684160042181611","0.08684160042181611"
"44500","0.06985085879638792","0.06985085879638792","0.06985085879638792","0.08705290804058313","0.08705290804058313","0.08705290804058313"
"45000","0.06979147077724338","0.06979147077724338","0.06979147077724338","0.08704937629029155","0.08704937629029155","0.08704937629029155"
"45500","0.06939921052381397","0.06939921052381397","0.06939921052381397","0.08647853686288","0.08647853686288","0.08647853686288"
"46000","0.06965691857784986","0.06965691857784986","0.06965691857784986","0.0868982010744512","0.0868982010744512","0.0868982010744512"
"46500","0.06837172576412559","0.06837172576412559","0.06837172576412559","0.08569170713424683","0.08569170713424683","0.08569170713424683"
"47000","0.06843199472501874","0.06843199472501874","0.06843199472501874","0.0861236538477242","0.0861236538477242","0.0861236538477242"
"47500","0.06844136945530772","0.06844136945530772","0.06844136945530772","0.08510944918170571","0.08510944918170571","0.08510944918170571"
"48000","0.06872376247495413","0.06872376247495413","0.06872376247495413","0.08513732919842004","0.08513732919842004","0.08513732919842004"
"48500","0.0687339366748929","0.0687339366748929","0.0687339366748929","0.08493625333160162","0.08493625333160162","0.08493625333160162"
"49000","0.06890909617766738","0.06890909617766738","0.06890909617766738","0.0857806804664433","0.0857806804664433","0.0857806804664433"
"49500","0.06760145452618599","0.06760145452618599","0.06760145452618599","0.08520353896543384","0.08520353896543384","0.08520353896543384"
"50000","0.06867338095605373","0.06867338095605373","0.06867338095605373","0.08431972187012433","0.08431972187012433","0.08431972187012433"
"50500","0.0759048634171486","0.0759048634171486","0.0759048634171486","0.08966373256966471","0.08966373256966471","0.08966373256966471"
"51000","0.08307985662296415","0.08307985662296415","0.08307985662296415","0.09182891647145153","0.09182891647145153","0.09182891647145153"
"51500","0.08624675108119845","0.08624675108119845","0.08624675108119845","0.09283297693356872","0.09283297693356872","0.09283297693356872"
"52000","0.08637636462971568","0.08637636462971568","0.08637636462971568","0.094317855771631","0.094317855771631","0.094317855771631"
"52500","0.0890806512273848","0.0890806512273848","0.0890806512273848","0.09381896238401533","0.09381896238401533","0.09381896238401533"
"53000","0.08803868029266596","0.08803868029266596","0.08803868029266596","0.0928188251554966","0.0928188251554966","0.0928188251554966"
"53500","0.09048010667413472","0.09048010667413472","0.09048010667413472","0.09333185607194901","0.09333185607194901","0.09333185607194901"
"54000","0.09111878418177366","0.09111878418177366","0.09111878418177366","0.09283104332536458","0.09283104332536458","0.09283104332536458"
"54500","0.0913771987259388","0.0913771987259388","0.0913771987259388","0.09377318421378732","0.09377318421378732","0.09377318421378732"
"55000","0.09060930049419404","0.09060930049419404","0.09060930049419404","0.09409874182567","0.09409874182567","0.09409874182567"
"55500","0.09002156022191048","0.09002156022191048","0.09002156022191048","0.09256977811083197","0.09256977811083197","0.09256977811083197"
"56000","0.08832484525442123","0.08832484525442123","0.08832484525442123","0.09358976855874061","0.09358976855874061","0.09358976855874061"
"56500","0.08986061368137598","0.08986061368137598","0.08986061368137598","0.09248376443982124","0.09248376443982124","0.09248376443982124"
"57000","0.08912666336447","0.08912666336447","0.08912666336447","0.09240459559485316","0.09240459559485316","0.09240459559485316"
"57500","0.09056543473899364","0.09056543473899364","0.09056543473899364","0.09197317681834102","0.09197317681834102","0.09197317681834102"
"58000","0.09142666382342576","0.09142666382342576","0.09142666382342576","0.09205879773944617","0.09205879773944617","0.09205879773944617"
"58500","0.08990306102856993","0.08990306102856993","0.08990306102856993","0.09089555411040783","0.09089555411040783","0.09089555411040783"
"59000","0.08872414846718311","0.08872414846718311","0.08872414846718311","0.08927963914349675","0.08927963914349675","0.08927963914349675"
"59500","0.09365879642590881","0.09365879642590881","0.09365879642590881","0.08863827446475625","0.08863827446475625","0.08863827446475625"
"60000","0.0940098449587822","0.0940098449587822","0.0940098449587822","0.08837947636097669","0.08837947636097669","0.08837947636097669"
"60500","0.09701372590288519","0.09701372590288519","0.09701372590288519","0.08836174113303423","0.08836174113303423","0.08836174113303423"
"61000","0.09500701729953288","0.09500701729953288","0.09500701729953288","0.08844311678782106","0.08844311678782106","0.08844311678782106"
"61500","0.09581435345858336","0.09581435345858336","0.09581435345858336","0.08746203758567572","0.08746203758567572","0.08746203758567572"
"62000","0.09692481888830662","0.09692481888830662","0.09692481888830662","0.08788459043949842","0.08788459043949842","0.08788459043949842"
"62500","0.09575398309528828","0.09575398309528828","0.09575398309528828","0.08698373548686504","0.08698373548686504","0.08698373548686504"
"63000","0.09893955852091313","0.09893955852091313","0.09893955852091313","0.08670606289431453","0.08670606289431453","0.08670606289431453"
"63500","0.09620821231603623","0.09620821231603623","0.09620821231603623","0.08694136821851134","0.08694136821851134","0.08694136821851134"
"64000","0.0978600403033197","0.0978600403033197","0.0978600403033197","0.0864669844917953","0.0864669844917953","0.0864669844917953"
"64500","0.09817543601244688","0.09817543601244688","0.09817543601244688","0.08630146470293402","0.08630146470293402","0.08630146470293402"
"65000","0.09418231837078929","0.09418231837078929","0.09418231837078929","0.0865716953240335","0.0865716953240335","0.0865716953240335"
"65500","0.09677406835928559","0.09677406835928559","0.09677406835928559","0.08566134125739336","0.08566134125739336","0.08566134125739336"
"66000","0.10051209234446287","0.10051209234446287","0.10051209234446287","0.08603904450312257","0.08603904450312257","0.08603904450312257"
"66500","0.09845272592827678","0.09845272592827678","0.09845272592827678","0.08598803654685616","0.08598803654685616","0.08598803654685616"
"67000","0.09828777594491839","0.09828777594491839","0.09828777594491839","0.08494032176584006","0.08494032176584006","0.08494032176584006"
"67500","0.09683478880673647","0.09683478880673647","0.09683478880673647","0.08531744918227195","0.08531744918227195","0.08531744918227195"
"68000","0.09745912987366319","0.09745912987366319","0.09745912987366319","0.08601046988740563","0.08601046988740563","0.08601046988740563"
"68500","","","","0.08517990378662944","0.08517990378662944","0.08517990378662944"
"69000","","","","0.08552577986940742","0.08552577986940742","0.08552577986940742"
"69500","","","","0.08520702333375811","0.08520702333375811","0.08520702333375811"
"70000","","","","0.0842129131667316","0.0842129131667316","0.0842129131667316"
"70500","","","","0.08479618765413761","0.08479618765413761","0.08479618765413761"
"71000","","","","0.08476499389111995","0.08476499389111995","0.08476499389111995"
"71500","","","","0.08497084714844823","0.08497084714844823","0.08497084714844823"
"72000","","","","0.08401193030551075","0.08401193030551075","0.08401193030551075"
"72500","","","","0.08462441834807397","0.08462441834807397","0.08462441834807397"
"73000","","","","0.08381205406785011","0.08381205406785011","0.08381205406785011"
"73500","","","","0.08397215320542455","0.08397215320542455","0.08397215320542455"
"74000","","","","0.0855899548381567","0.0855899548381567","0.0855899548381567"
"74500","","","","0.08442574297636747","0.08442574297636747","0.08442574297636747"
"75000","","","","0.0844527549482882","0.0844527549482882","0.0844527549482882"
"75500","","","","0.08353847974538803","0.08353847974538803","0.08353847974538803"
"76000","","","","0.08454816733673215","0.08454816733673215","0.08454816733673215"
"76500","","","","0.08433436916396021","0.08433436916396021","0.08433436916396021"
"77000","","","","0.08391846834868193","0.08391846834868193","0.08391846834868193"
"77500","","","","0.08343577458709478","0.08343577458709478","0.08343577458709478"
"78000","","","","0.08425588408857584","0.08425588408857584","0.08425588408857584"
"78500","","","","0.08430323061347007","0.08430323061347007","0.08430323061347007"
"79000","","","","0.08338698955252767","0.08338698955252767","0.08338698955252767"
"79500","","","","0.08343565269187093","0.08343565269187093","0.08343565269187093"
"80000","","","","0.08439291401952505","0.08439291401952505","0.08439291401952505"
"80500","","","","0.08317842330038548","0.08317842330038548","0.08317842330038548"
"81000","","","","0.08335488388314843","0.08335488388314843","0.08335488388314843"
"81500","","","","0.08269815220683813","0.08269815220683813","0.08269815220683813"
"82000","","","","0.08321893922612071","0.08321893922612071","0.08321893922612071"
"82500","","","","0.08319219555705785","0.08319219555705785","0.08319219555705785"
"83000","","","","0.08280850695073605","0.08280850695073605","0.08280850695073605"
"83500","","","","0.08275311136618256","0.08275311136618256","0.08275311136618256"
"84000","","","","0.08273575208708644","0.08273575208708644","0.08273575208708644"
"84500","","","","0.08215405449643731","0.08215405449643731","0.08215405449643731"
"85000","","","","0.08255632461607457","0.08255632461607457","0.08255632461607457"
"85500","","","","0.08278589798510075","0.08278589798510075","0.08278589798510075"
"86000","","","","0.08370147822797298","0.08370147822797298","0.08370147822797298"
"86500","","","","0.08350522631779313","0.08350522631779313","0.08350522631779313"
"87000","","","","0.08329176658391953","0.08329176658391953","0.08329176658391953"
"87500","","","","0.08287181847169996","0.08287181847169996","0.08287181847169996"
"88000","","","","0.08257793740928174","0.08257793740928174","0.08257793740928174"
"88500","","","","0.08251458618417382","0.08251458618417382","0.08251458618417382"
"89000","","","","0.08223918874561786","0.08223918874561786","0.08223918874561786"
"89500","","","","0.08277597511559724","0.08277597511559724","0.08277597511559724"
"90000","","","","0.08182197308540344","0.08182197308540344","0.08182197308540344"
"90500","","","","0.08191466631367803","0.08191466631367803","0.08191466631367803"
"91000","","","","0.08233545305579901","0.08233545305579901","0.08233545305579901"
"91500","","","","0.08228759369626641","0.08228759369626641","0.08228759369626641"
"92000","","","","0.08099196266382933","0.08099196266382933","0.08099196266382933"
"92500","","","","0.08256629624590278","0.08256629624590278","0.08256629624590278"
"93000","","","","0.08212102717533708","0.08212102717533708","0.08212102717533708"
"93500","","","","0.08164281972870231","0.08164281972870231","0.08164281972870231"
"94000","","","","0.0817515427581966","0.0817515427581966","0.0817515427581966"
"94500","","","","0.08194444591924548","0.08194444591924548","0.08194444591924548"
"95000","","","","0.08219944541528822","0.08219944541528822","0.08219944541528822"
"95500","","","","0.08137218666821719","0.08137218666821719","0.08137218666821719"
"96000","","","","0.08198685698956251","0.08198685698956251","0.08198685698956251"
"96500","","","","0.08154524647817016","0.08154524647817016","0.08154524647817016"
"97000","","","","0.08145370000973344","0.08145370000973344","0.08145370000973344"
"97500","","","","0.08130509982258081","0.08130509982258081","0.08130509982258081"
"98000","","","","0.08080312462896108","0.08080312462896108","0.08080312462896108"
"98500","","","","0.08133440474420786","0.08133440474420786","0.08133440474420786"
"99000","","","","0.08106365605816244","0.08106365605816244","0.08106365605816244"
"99500","","","","0.08061078242212534","0.08061078242212534","0.08061078242212534"
"100000","","","","0.08171314254775644","0.08171314254775644","0.08171314254775644"
"100500","","","","0.08137235023081303","0.08137235023081303","0.08137235023081303"
"101000","","","","0.08129201620072127","0.08129201620072127","0.08129201620072127"
"101500","","","","0.080284557916224","0.080284557916224","0.080284557916224"
"102000","","","","0.08166073370724916","0.08166073370724916","0.08166073370724916"
"102500","","","","0.08026662733033299","0.08026662733033299","0.08026662733033299"
"103000","","","","0.08033332613110543","0.08033332613110543","0.08033332613110543"
"103500","","","","0.08057274141907692","0.08057274141907692","0.08057274141907692"
"104000","","","","0.0808270601220429","0.0808270601220429","0.0808270601220429"
"104500","","","","0.0809702570065856","0.0809702570065856","0.0809702570065856"
"105000","","","","0.08032233508303761","0.08032233508303761","0.08032233508303761"
"105500","","","","0.07976845713704825","0.07976845713704825","0.07976845713704825"
"106000","","","","0.08041062575578689","0.08041062575578689","0.08041062575578689"
"106500","","","","0.08076972409337758","0.08076972409337758","0.08076972409337758"
"107000","","","","0.08070511516183615","0.08070511516183615","0.08070511516183615"
"107500","","","","0.08022291111573578","0.08022291111573578","0.08022291111573578"
"108000","","","","0.08027971650287509","0.08027971650287509","0.08027971650287509"
"108500","","","","0.07962596852704883","0.07962596852704883","0.07962596852704883"
"109000","","","","0.0799941178523004","0.0799941178523004","0.0799941178523004"
"109500","","","","0.08024918928742408","0.08024918928742408","0.08024918928742408"
"110000","","","","0.08062112193927169","0.08062112193927169","0.08062112193927169"
"110500","","","","0.07966732359305025","0.07966732359305025","0.07966732359305025"
"111000","","","","0.08002855079248547","0.08002855079248547","0.08002855079248547"
"111500","","","","0.07935261434316634","0.07935261434316634","0.07935261434316634"
"112000","","","","0.08003035739809275","0.08003035739809275","0.08003035739809275"
"112500","","","","0.0796785540431738","0.0796785540431738","0.0796785540431738"
"113000","","","","0.07973069193586707","0.07973069193586707","0.07973069193586707"
"113500","","","","0.08028174189478159","0.08028174189478159","0.08028174189478159"
"114000","","","","0.07973716059327125","0.07973716059327125","0.07973716059327125"
"114500","","","","0.07938514667376875","0.07938514667376875","0.07938514667376875"
"115000","","","","0.07913342408835888","0.07913342408835888","0.07913342408835888"
"115500","","","","0.07979787002131343","0.07979787002131343","0.07979787002131343"
"116000","","","","0.08036502541974187","0.08036502541974187","0.08036502541974187"
"116500","","","","0.07950059678032995","0.07950059678032995","0.07950059678032995"
"117000","","","","0.07972167898342013","0.07972167898342013","0.07972167898342013"
"117500","","","","0.0791318108998239","0.0791318108998239","0.0791318108998239"
"118000","","","","0.07931772765144705","0.07931772765144705","0.07931772765144705"
"118500","","","","0.07906035547330975","0.07906035547330975","0.07906035547330975"
"119000","","","","0.07890690246969462","0.07890690246969462","0.07890690246969462"
"119500","","","","0.07935919067263603","0.07935919067263603","0.07935919067263603"
"120000","","","","0.0789994950145483","0.0789994950145483","0.0789994950145483"
"120500","","","","0.0790823737680912","0.0790823737680912","0.0790823737680912"
"121000","","","","0.07920166775584221","0.07920166775584221","0.07920166775584221"
"121500","","","","0.07948535709455609","0.07948535709455609","0.07948535709455609"
"122000","","","","0.07930724637210369","0.07930724637210369","0.07930724637210369"
"122500","","","","0.07912685000151395","0.07912685000151395","0.07912685000151395"
"123000","","","","0.07844341112673282","0.07844341112673282","0.07844341112673282"
"123500","","","","0.07937411185353994","0.07937411185353994","0.07937411185353994"
"124000","","","","0.0788836578577757","0.0788836578577757","0.0788836578577757"
"124500","","","","0.07956154951453209","0.07956154951453209","0.07956154951453209"
"125000","","","","0.07983552785217762","0.07983552785217762","0.07983552785217762"
"125500","","","","0.0792340886965394","0.0792340886965394","0.0792340886965394"
"126000","","","","0.0795282388292253","0.0795282388292253","0.0795282388292253"
"126500","","","","0.07925981771200895","0.07925981771200895","0.07925981771200895"
"127000","","","","0.07911688156425953","0.07911688156425953","0.07911688156425953"
"127500","","","","0.07910833800584077","0.07910833800584077","0.07910833800584077"
"128000","","","","0.07885617528855801","0.07885617528855801","0.07885617528855801"
"128500","","","","0.07940279940888285","0.07940279940888285","0.07940279940888285"
"129000","","","","0.07869931398704648","0.07869931398704648","0.07869931398704648"
"129500","","","","0.07925459626317025","0.07925459626317025","0.07925459626317025"
"130000","","","","0.07860347424820066","0.07860347424820066","0.07860347424820066"
"130500","","","","0.07861716194450855","0.07861716194450855","0.07861716194450855"
"131000","","","","0.0794327777288854","0.0794327777288854","0.0794327777288854"
"131500","","","","0.07913901337236166","0.07913901337236166","0.07913901337236166"
"132000","","","","0.0786095672249794","0.0786095672249794","0.0786095672249794"
"132500","","","","0.07862287312746048","0.07862287312746048","0.07862287312746048"
"133000","","","","0.07819281985238194","0.07819281985238194","0.07819281985238194"
"133500","","","","0.07872694126144052","0.07872694126144052","0.07872694126144052"
"134000","","","","0.07777620964869857","0.07777620964869857","0.07777620964869857"
"134500","","","","0.07882669943198561","0.07882669943198561","0.07882669943198561"
"135000","","","","0.07830144473165274","0.07830144473165274","0.07830144473165274"
"135500","","","","0.07860056699067354","0.07860056699067354","0.07860056699067354"
"136000","","","","0.07832612431421876","0.07832612431421876","0.07832612431421876"
"136500","","","","0.07873021175712347","0.07873021175712347","0.07873021175712347"
"137000","","","","0.07794919808208943","0.07794919808208943","0.07794919808208943"
"137500","","","","0.078507762234658","0.078507762234658","0.078507762234658"
"138000","","","","0.0777861690185964","0.0777861690185964","0.0777861690185964"
"138500","","","","0.07915384160354734","0.07915384160354734","0.07915384160354734"
"139000","","","","0.07838843357190489","0.07838843357190489","0.07838843357190489"
"139500","","","","0.0779410370849073","0.0779410370849073","0.0779410370849073"
"140000","","","","0.07811338560283185","0.07811338560283185","0.07811338560283185"
"140500","","","","0.0777563353255391","0.0777563353255391","0.0777563353255391"
"141000","","","","0.0789953107982874","0.0789953107982874","0.0789953107982874"
"141500","","","","0.07813370202481747","0.07813370202481747","0.07813370202481747"
"142000","","","","0.07777345221862197","0.07777345221862197","0.07777345221862197"
"142500","","","","0.07824202799797059","0.07824202799797059","0.07824202799797059"
"143000","","","","0.07793844089284539","0.07793844089284539","0.07793844089284539"
"143500","","","","0.07882408219203353","0.07882408219203353","0.07882408219203353"
"144000","","","","0.07822719738259912","0.07822719738259912","0.07822719738259912"
"144500","","","","0.07889117390289903","0.07889117390289903","0.07889117390289903"
"145000","","","","0.0768673507757485","0.0768673507757485","0.0768673507757485"
"145500","","","","0.07747357289865613","0.07747357289865613","0.07747357289865613"
"146000","","","","0.07725187011063099","0.07725187011063099","0.07725187011063099"
"146500","","","","0.077840036470443","0.077840036470443","0.077840036470443"
"147000","","","","0.07746780310943722","0.07746780310943722","0.07746780310943722"
"147500","","","","0.07765908563137054","0.07765908563137054","0.07765908563137054"
"148000","","","","0.07773388535901904","0.07773388535901904","0.07773388535901904"
"148500","","","","0.07772721580415964","0.07772721580415964","0.07772721580415964"
"149000","","","","0.0773236070945859","0.0773236070945859","0.0773236070945859"
"149500","","","","0.07773286583274602","0.07773286583274602","0.07773286583274602"
"150000","","","","0.07804428340867162","0.07804428340867162","0.07804428340867162"
"150500","","","","0.07780894187092781","0.07780894187092781","0.07780894187092781"
"151000","","","","0.07860433781147003","0.07860433781147003","0.07860433781147003"
"151500","","","","0.07774922210350632","0.07774922210350632","0.07774922210350632"
"152000","","","","0.0774544520676136","0.0774544520676136","0.0774544520676136"
"152500","","","","0.07753375935554505","0.07753375935554505","0.07753375935554505"
"153000","","","","0.07715172270312905","0.07715172270312905","0.07715172270312905"
"153500","","","","0.07744025538116693","0.07744025538116693","0.07744025538116693"
"154000","","","","0.07770837721601129","0.07770837721601129","0.07770837721601129"
"154500","","","","0.07765940262004734","0.07765940262004734","0.07765940262004734"
"155000","","","","0.07865995055064559","0.07865995055064559","0.07865995055064559"
"155500","","","","0.07788218242302537","0.07788218242302537","0.07788218242302537"
"156000","","","","0.07821941528096796","0.07821941528096796","0.07821941528096796"
"156500","","","","0.07753880773857236","0.07753880773857236","0.07753880773857236"
"157000","","","","0.07764139375463128","0.07764139375463128","0.07764139375463128"
"157500","","","","0.07782136355340481","0.07782136355340481","0.07782136355340481"
"158000","","","","0.07677700596302747","0.07677700596302747","0.07677700596302747"
"158500","","","","0.07748986236006021","0.07748986236006021","0.07748986236006021"
"159000","","","","0.0767938982732594","0.0767938982732594","0.0767938982732594"
"159500","","","","0.0764423659183085","0.0764423659183085","0.0764423659183085"
"160000","","","","0.07656110182031989","0.07656110182031989","0.07656110182031989"
"160500","","","","0.07804285353049636","0.07804285353049636","0.07804285353049636"
"161000","","","","0.07692009963095188","0.07692009963095188","0.07692009963095188"
"161500","","","","0.07701124522835016","0.07701124522835016","0.07701124522835016"
"162000","","","","0.07701055156439543","0.07701055156439543","0.07701055156439543"
"162500","","","","0.07684297658875584","0.07684297658875584","0.07684297658875584"
"163000","","","","0.07702260229736567","0.07702260229736567","0.07702260229736567"
"163500","","","","0.07642148013785481","0.07642148013785481","0.07642148013785481"
"164000","","","","0.0765652565099299","0.0765652565099299","0.0765652565099299"
"164500","","","","0.07704708639532327","0.07704708639532327","0.07704708639532327"
"165000","","","","0.0772339852489531","0.0772339852489531","0.0772339852489531"
"165500","","","","0.07706248174607754","0.07706248174607754","0.07706248174607754"
"166000","","","","0.07723277378454804","0.07723277378454804","0.07723277378454804"
"166500","","","","0.07777975022420287","0.07777975022420287","0.07777975022420287"
"167000","","","","0.07659139499813318","0.07659139499813318","0.07659139499813318"
"167500","","","","0.07678542362526058","0.07678542362526058","0.07678542362526058"
"168000","","","","0.07677509182319045","0.07677509182319045","0.07677509182319045"
"168500","","","","0.07698859743773938","0.07698859743773938","0.07698859743773938"
"169000","","","","0.07669675483554601","0.07669675483554601","0.07669675483554601"
"169500","","","","0.0771984592191875","0.0771984592191875","0.0771984592191875"
"170000","","","","0.07634960782155395","0.07634960782155395","0.07634960782155395"
"170500","","","","0.07652103487402201","0.07652103487402201","0.07652103487402201"
"171000","","","","0.07643414290994406","0.07643414290994406","0.07643414290994406"
"171500","","","","0.07640700409188866","0.07640700409188866","0.07640700409188866"
"172000","","","","0.07669860862195492","0.07669860862195492","0.07669860862195492"
"172500","","","","0.07659995916858316","0.07659995916858316","0.07659995916858316"
"173000","","","","0.07570145319774747","0.07570145319774747","0.07570145319774747"
"173500","","","","0.07647989455610514","0.07647989455610514","0.07647989455610514"
"174000","","","","0.07640565587580204","0.07640565587580204","0.07640565587580204"
"174500","","","","0.07767545204237103","0.07767545204237103","0.07767545204237103"
"175000","","","","0.07648560204356909","0.07648560204356909","0.07648560204356909"
"175500","","","","0.07625525978952646","0.07625525978952646","0.07625525978952646"
"176000","","","","0.076606828879565","0.076606828879565","0.076606828879565"
"176500","","","","0.07611951339244842","0.07611951339244842","0.07611951339244842"
"177000","","","","0.07679779736325144","0.07679779736325144","0.07679779736325144"
"177500","","","","0.07606658888235689","0.07606658888235689","0.07606658888235689"
"178000","","","","0.07633723654597997","0.07633723654597997","0.07633723654597997"
"178500","","","","0.07623391288518906","0.07623391288518906","0.07623391288518906"
"179000","","","","0.07582804646342993","0.07582804646342993","0.07582804646342993"
"179500","","","","0.07533097300305963","0.07533097300305963","0.07533097300305963"
"180000","","","","0.07647618200629949","0.07647618200629949","0.07647618200629949"
"180500","","","","0.07705867466330528","0.07705867466330528","0.07705867466330528"
"181000","","","","0.07581143898144364","0.07581143898144364","0.07581143898144364"
"181500","","","","0.07556030055880547","0.07556030055880547","0.07556030055880547"
"182000","","","","0.0753436053134501","0.0753436053134501","0.0753436053134501"
"182500","","","","0.07504997803643346","0.07504997803643346","0.07504997803643346"
"183000","","","","0.07602406296506524","0.07602406296506524","0.07602406296506524"
"183500","","","","0.07572735907137394","0.07572735907137394","0.07572735907137394"
"184000","","","","0.07524970510229469","0.07524970510229469","0.07524970510229469"
"184500","","","","0.07579654099419714","0.07579654099419714","0.07579654099419714"
"185000","","","","0.07533051571249962","0.07533051571249962","0.07533051571249962"
"185500","","","","0.07565255649387836","0.07565255649387836","0.07565255649387836"
"186000","","","","0.075946587767452","0.075946587767452","0.075946587767452"
"186500","","","","0.076196357447654","0.076196357447654","0.076196357447654"
"187000","","","","0.0758966257199645","0.0758966257199645","0.0758966257199645"
"187500","","","","0.07645090346038341","0.07645090346038341","0.07645090346038341"
"188000","","","","0.07582418326288462","0.07582418326288462","0.07582418326288462"
"188500","","","","0.07483030500635504","0.07483030500635504","0.07483030500635504"
"189000","","","","0.07610517575219274","0.07610517575219274","0.07610517575219274"
"189500","","","","0.07557998020574451","0.07557998020574451","0.07557998020574451"
"190000","","","","0.07536942728236318","0.07536942728236318","0.07536942728236318"
"190500","","","","0.07636355666443706","0.07636355666443706","0.07636355666443706"
"191000","","","","0.07672147503495216","0.07672147503495216","0.07672147503495216"
"191500","","","","0.07548171908408403","0.07548171908408403","0.07548171908408403"
"192000","","","","0.07546537752822041","0.07546537752822041","0.07546537752822041"
"192500","","","","0.07557868477329611","0.07557868477329611","0.07557868477329611"
"193000","","","","0.0754250338561833","0.0754250338561833","0.0754250338561833"
"193500","","","","0.07533979475870728","0.07533979475870728","0.07533979475870728"
"194000","","","","0.07540751922503114","0.07540751922503114","0.07540751922503114"
"194500","","","","0.07499054394289852","0.07499054394289852","0.07499054394289852"
"195000","","","","0.07569027315080167","0.07569027315080167","0.07569027315080167"
"195500","","","","0.07589607334509492","0.07589607334509492","0.07589607334509492"
"196000","","","","0.07578511031717063","0.07578511031717063","0.07578511031717063"
"196500","","","","0.07636267391219735","0.07636267391219735","0.07636267391219735"
"197000","","","","0.07634741653874516","0.07634741653874516","0.07634741653874516"
"197500","","","","0.07610562322661281","0.07610562322661281","0.07610562322661281"
"198000","","","","0.07573591960966587","0.07573591960966587","0.07573591960966587"
"198500","","","","0.0767351656332612","0.0767351656332612","0.0767351656332612"
"199000","","","","0.07598832647129894","0.07598832647129894","0.07598832647129894"
"199500","","","","0.07558601323515177","0.07558601323515177","0.07558601323515177"

==> data/dweight.csv <==
step,constant,adaptive
52.5,2.4913474917411804,2.643948793411255
53.0,,
53.5,,
54.0,,
54.5,,
55.0,,
55.5,,
56.0,,
56.5,,
57.0,,
57.5,,
58.0,,
58.5,,
59.0,,
59.5,,
60.0,,
60.5,,
61.0,,
61.5,,
62.0,,
62.5,0.7811163932979107,4352.624833068851
63.0,,
63.5,,
64.0,,
64.5,,
65.0,,
65.5,,
66.0,,
66.5,,
67.0,,
67.5,,
68.0,,
68.5,,
69.0,,
69.5,,
70.0,,
70.5,,
71.0,,
71.5,,
72.0,,
72.5,0.6892656353861093,4499.671705200195
73.0,,
73.5,,
74.0,,
74.5,,
75.0,,
75.5,,
76.0,,
76.5,,
77.0,,
77.5,,
78.0,,
78.5,,
79.0,,
79.5,,
80.0,,
80.5,,
81.0,,
81.5,,
82.0,,
82.5,0.6936680540293455,4283.99880859375
83.0,,
83.5,,
84.0,,
84.5,,
85.0,,
85.5,,
86.0,,
86.5,,
87.0,,
87.5,,
88.0,,
88.5,,
89.0,,
89.5,,
90.0,,
90.5,,
91.0,,
91.5,,
92.0,,
92.5,0.6626389957666398,4435.411519226074
93.0,,
93.5,,
94.0,,
94.5,,
95.0,,
95.5,,
96.0,,
96.5,,
97.0,,
97.5,,
98.0,,
98.5,,
99.0,,
99.5,,
100.0,,
100.5,,
101.0,,
101.5,,
102.0,,
102.5,0.6347130322009324,4191.669996582032
103.0,,
103.5,,
104.0,,
104.5,,
105.0,,
105.5,,
106.0,,
106.5,,
107.0,,
107.5,,
108.0,,
108.5,,
109.0,,
109.5,,
110.0,,
110.5,,
111.0,,
111.5,,
112.0,,
112.5,0.6032655597031117,4007.176868896485
113.0,,
113.5,,
114.0,,
114.5,,
115.0,,
115.5,,
116.0,,
116.5,,
117.0,,
117.5,,
118.0,,
118.5,,
119.0,,
119.5,,
120.0,,
120.5,,
121.0,,
121.5,,
122.0,,
122.5,0.6122162171155214,3822.079256164551
123.0,,
123.5,,
124.0,,
124.5,,
125.0,,
125.5,,
126.0,,
126.5,,
127.0,,
127.5,,
128.0,,
128.5,,
129.0,,
129.5,,
130.0,,
130.5,,
131.0,,
131.5,,
132.0,,
132.5,0.5998146924227477,3788.2540941772463
133.0,,
133.5,,
134.0,,
134.5,,
135.0,,
135.5,,
136.0,,
136.5,,
137.0,,
137.5,,
138.0,,
138.5,,
139.0,,
139.5,,
140.0,,
140.5,,
141.0,,
141.5,,
142.0,,
142.5,0.5812985458523034,3487.047194519043
143.0,,
143.5,,
144.0,,
144.5,,
145.0,,
145.5,,
146.0,,
146.5,,
147.0,,
147.5,,
148.0,,
148.5,,
149.0,,
149.5,,
150.0,,
150.5,,
151.0,,
151.5,,
152.0,,
152.5,0.5438156862407922,3047.793728729248
153.0,,
153.5,,
154.0,,
154.5,,
155.0,,
155.5,,
156.0,,
156.5,,
157.0,,
157.5,,
158.0,,
158.5,,
159.0,,
159.5,,
160.0,,
160.5,,
161.0,,
161.5,,
162.0,,
162.5,0.5480325948894024,3301.0993536987303
163.0,,
163.5,,
164.0,,
164.5,,
165.0,,
165.5,,
166.0,,
166.5,,
167.0,,
167.5,,
168.0,,
168.5,,
169.0,,
169.5,,
170.0,,
170.5,,
171.0,,
171.5,,
172.0,,
172.5,0.5428207290917635,2830.7938830566404
173.0,,
173.5,,
174.0,,
174.5,,
175.0,,
175.5,,
176.0,,
176.5,,
177.0,,
177.5,,
178.0,,
178.5,,
179.0,,
179.5,,
180.0,,
180.5,,
181.0,,
181.5,,
182.0,,
182.5,0.5454118635505438,2727.55701171875
183.0,,
183.5,,
184.0,,
184.5,,
185.0,,
185.5,,
186.0,,
186.5,,
187.0,,
187.5,,
188.0,,
188.5,,
189.0,,
189.5,,
190.0,,
190.5,,
191.0,,
191.5,,
192.0,,
192.5,0.5115331790745258,2653.451192260742
193.0,,
193.5,,
194.0,,
194.5,,
195.0,,
195.5,,
196.0,,
196.5,,
197.0,,
197.5,,
198.0,,
198.5,,
199.0,,
199.5,,


==> data/vae_scale.dat <==
Resolution	PSNR	SSIM	LPIPS	rFID
5	20.5225	0.6473	0.2657	48.3627
6	26.8388	0.8369	0.0847	7.0452
7	29.1867	0.8614	0.0699	2.2992
8	30.2708	0.8615	0.0736	0.7341
9	32.7829	0.9571	0.0742	0.4407

==> data/wae_scale.dat <==
Resolution	PSNR	SSIM	LPIPS	rFID
5	24.0818	0.7995	0.1169	12.4311
6	27.3130	0.8500	0.0814	6.2581
7	29.3376	0.8702	0.0697	2.2703
8	30.4432	0.8727	0.0730	0.7323
9	33.3277	0.9639	0.0731	0.3996

==> data/wae_scale_gn.dat <==
Resolution	PSNR	SSIM	LPIPS	rFID
5   22.6130	0.7238	0.1825	17.5815
6   27.3677	0.8448	0.0825	3.5799
7   29.4962	0.8689	0.0684	0.9165
8   30.5231	0.8697	0.0721	0.2149

==> data/wae_scale_modconv.dat <==
Resolution	PSNR	SSIM	LPIPS	rFID
5   24.6518	0.8151	0.1075	7.9640
6   27.6834	0.8592	0.0766	3.5244
7   29.5453	0.8747	0.0672	0.9362
8   30.5690	0.8745	0.0712	0.1954
